Smartphone-based Vehicle Telematics - A Ten-Year Anniversary

Just like it has irrevocably reshaped social life, the fast growth of smartphone ownership is now beginning to revolutionize the driving experience and change how we think about automotive insurance, vehicle safety systems, and traffic research. This paper summarizes the first ten years of research in smartphone-based vehicle telematics, with a focus on user-friendly implementations and the challenges that arise due to the mobility of the smartphone. Notable academic and industrial projects are reviewed, and system aspects related to sensors, energy consumption, cloud computing, vehicular ad hoc networks, and human-machine interfaces are examined. Moreover, we highlight the differences between traditional and smartphonebased automotive navigation, and survey the state-of-the-art in smartphone-based transportation mode classification, driver classification, and road condition monitoring. Future advances are expected to be driven by improvements in sensor technology, evidence of the societal benefits of current implementations, and the establishment of industry standards for sensor fusion and driver assessment

==> Flowdiagram.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Flowdiagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1764pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.5106576)%
    \put(0,0){\includegraphics[width=\unitlength]{Flowdiagram.pdf}}%
    \put(-0.9173305,0.91270719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Sensor Systems}}}%
    \put(-0.74759856,1.08407259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User}}}%
    \put(-0.18316562,1.10651853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Information Fusion}}}%
    \put(-0.253149,0.90241508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Traffic Information}}}%
    \put(-0.53579384,1.20884772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Driver Assistance
Value added Information}}}%
    \put(0.02680472,0.03618676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Sensor Systems}}}%
    \put(0.19653666,0.20755217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User}}}%
    \put(0.76096966,0.23090524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Information Fusion}}}%
    \put(0.69098628,0.02589466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Traffic Information}}}%
    \put(0.4104028,0.37561746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Driver Assistance
Value added Information}}}%
    \put(0.74579746,0.45329221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data for commercial 
and societal benefit}}}%
    \put(0.33311067,0.46943446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based Telematics}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/AccRot.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AccRot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{640pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.625)%
    \put(0,0){\includegraphics[width=\unitlength]{AccRot.pdf}}%
    \put(1.57129623,3.19814502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.65261536,3.05742786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.56230148,2.86572772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.5640416,2.65507953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.50407009,0.22152278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,[m/s^2]$}}}}%
    \put(0.80383675,0.38957019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$g\approx9.8\,[m/s^2]$}}}}%
    \put(0.80360847,0.31507144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small 1. Removal of}}}}%
    \put(0.80371964,0.27279292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small gravitational}}}}%
    \put(0.80366859,0.22932956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small component.}}}}%
    \put(0.52041422,0.31507699){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{{\small Accelerometer}}}}}%
    \put(0.55708407,0.294034){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{{\small measurements.}}}}}%
    \put(0.67261299,0.11020038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small 2. Rotation from} }}}%
    \put(0.67272415,0.06792186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small smartphone frame}}}}%
    \put(0.67267311,0.0244585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small to vehicle frame.}}}}%
    \put(0.01506432,0.10020038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small 3. Removal}  }}}%
    \put(0.01517548,0.05792201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small of bias.}}}}%
    \put(0.21458014,0.30871867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Acceleration}  }}}%
    \put(0.2146913,0.26644031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small estimate.}}}}%
    \put(0.65939796,0.54266145){\color[rgb]{0,0,0}\rotatebox{59.90000034}{\makebox(0,0)[lb]{\smash{{\small A}}}}}%
    \put(0.62932591,0.18130684){\color[rgb]{0,0,0}\rotatebox{-0.10000009}{\makebox(0,0)[lb]{\smash{{\small B}}}}}%
    \put(0.28406574,0.05516424){\color[rgb]{0,0,0}\rotatebox{37.0999988}{\makebox(0,0)[lb]{\smash{{\small C}}}}}%
    \put(0.25186684,0.221156){\color[rgb]{0,0,0}\rotatebox{-11.10000249}{\makebox(0,0)[lb]{\smash{{\small D}}}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Flowdiagram.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Flowdiagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1764pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.5106576)%
    \put(0,0){\includegraphics[width=\unitlength]{Flowdiagram.pdf}}%
    \put(-0.9173305,0.91270719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Sensor Systems}}}%
    \put(-0.74759856,1.08407259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User}}}%
    \put(-0.18316562,1.10651853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Information Fusion}}}%
    \put(-0.253149,0.90241508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Traffic Information}}}%
    \put(-0.53579384,1.20884772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Driver Assistance
Value added Information}}}%
    \put(0.02680472,0.03618676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Sensor Systems}}}%
    \put(0.19653666,0.20755217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User}}}%
    \put(0.76096966,0.23090524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Information Fusion}}}%
    \put(0.69098628,0.02589466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Traffic Information}}}%
    \put(0.4104028,0.37561746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Driver Assistance
Value added Information}}}%
    \put(0.74579746,0.45329221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data for commercial 
and societal benefit}}}%
    \put(0.33311067,0.46943446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based Telematics}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/MCC.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MCC.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{720pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.72222222)%
    \put(0,0){\includegraphics[width=\unitlength]{MCC.pdf}}%
    \put(1.39670776,2.84279557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.46899143,2.71771365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.38871243,2.54731353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.3902592,2.36007069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.695747,0.59522755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicular}}}%
    \put(0.39131161,0.63186302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Roadside}}}%
    \put(0.10305494,0.66874826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Central}}}%
    \put(0.10343991,0.62616058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cloud}}}%
    \put(0.39178158,0.58976816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cloudlet}}}%
    \put(0.69709337,0.55286305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cloudlet}}}%
    \put(0.23915593,0.09767642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decreasing communication delay}}}%
    \put(0.29002323,0.02867543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Increasing cloud resources}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/S2Valign.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'S2Valign.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1360pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.32352941)%
    \put(0,0){\includegraphics[width=\unitlength]{S2Valign.pdf}}%
    \put(0.73943352,1.50500942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(0.77770134,1.43878958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(0.7352007,1.34857775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(0.73601957,1.24944919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.44517111,0.29433954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone}}}%
    \put(0.47080545,0.2740343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame}}}%
    \put(0.11012099,0.04622618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle}}}%
    \put(0.11768802,0.02592075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame}}}%
    \put(0.80309096,0.04643021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Navigation}}}%
    \put(0.82401942,0.02612489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame}}}%
    \put(0.62600676,0.28511671){\color[rgb]{0,0,0}\rotatebox{-37.39999923}{\makebox(0,0)[lb]{\smash{{\small Accelerometer measurements of gravity}}}}}%
    \put(0.61475898,0.26938046){\color[rgb]{0,0,0}\rotatebox{-37.39999923}{\makebox(0,0)[lb]{\smash{{\small vector $\Rightarrow$ roll and pitch angles.}}}}}%
    \put(0.57804467,0.22983559){\color[rgb]{0,0,0}\rotatebox{-37.19999891}{\makebox(0,0)[lb]{\smash{{\small Magnetometer measurements of}}}}}%
    \put(0.56685197,0.21406017){\color[rgb]{0,0,0}\rotatebox{-37.19999891}{\makebox(0,0)[lb]{\smash{{\small magnetic north $\Rightarrow$ yaw angle.}}}}}%
    \put(0.27944356,0.05432806){\color[rgb]{0,0,0}\rotatebox{0.03}{\makebox(0,0)[lb]{\smash{{\small Vehicle on horizontal surface $\Rightarrow$ roll and pitch angles $\approx0$.}}}}}%
    \put(0.28078796,0.01782888){\color[rgb]{0,0,0}\rotatebox{0.03}{\makebox(0,0)[lb]{\smash{{\small GNSS measurements of course $\Rightarrow$ yaw angle.} }}}}%
    \put(0.20916787,0.07796809){\color[rgb]{0,0,0}\rotatebox{37.70000055}{\makebox(0,0)[lb]{\smash{{\small Longitudinal accelerations $\Rightarrow$ vehicle}}}}}%
    \put(0.22148284,0.06305224){\color[rgb]{0,0,0}\rotatebox{37.70000055}{\makebox(0,0)[lb]{\smash{{\small forward direction in smartphone frame.}}}}}%
    \put(0.15012924,0.12711708){\color[rgb]{0,0,0}\rotatebox{37.60000039}{\makebox(0,0)[lb]{\smash{{\small Gyroscope measurements during turns}}}}}%
    \put(0.16241816,0.11217976){\color[rgb]{0,0,0}\rotatebox{37.60000039}{\makebox(0,0)[lb]{\smash{{\small $\Rightarrow$ vehicle yaw axis in smartphone frame.}}}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/AccRot.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AccRot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{640pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.625)%
    \put(0,0){\includegraphics[width=\unitlength]{AccRot.pdf}}%
    \put(1.57129623,3.19814502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.65261536,3.05742786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.56230148,2.86572772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.5640416,2.65507953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.50407009,0.22152278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,[m/s^2]$}}}}%
    \put(0.80383675,0.38957019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$g\approx9.8\,[m/s^2]$}}}}%
    \put(0.80360847,0.31507144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small 1. Removal of}}}}%
    \put(0.80371964,0.27279292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small gravitational}}}}%
    \put(0.80366859,0.22932956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small component.}}}}%
    \put(0.52041422,0.31507699){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{{\small Accelerometer}}}}}%
    \put(0.55708407,0.294034){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{{\small measurements.}}}}}%
    \put(0.67261299,0.11020038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small 2. Rotation from} }}}%
    \put(0.67272415,0.06792186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small smartphone frame}}}}%
    \put(0.67267311,0.0244585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small to vehicle frame.}}}}%
    \put(0.01506432,0.10020038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small 3. Removal}  }}}%
    \put(0.01517548,0.05792201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small of bias.}}}}%
    \put(0.21458014,0.30871867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Acceleration}  }}}%
    \put(0.2146913,0.26644031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small estimate.}}}}%
    \put(0.65939796,0.54266145){\color[rgb]{0,0,0}\rotatebox{59.90000034}{\makebox(0,0)[lb]{\smash{{\small A}}}}}%
    \put(0.62932591,0.18130684){\color[rgb]{0,0,0}\rotatebox{-0.10000009}{\makebox(0,0)[lb]{\smash{{\small B}}}}}%
    \put(0.28406574,0.05516424){\color[rgb]{0,0,0}\rotatebox{37.0999988}{\makebox(0,0)[lb]{\smash{{\small C}}}}}%
    \put(0.25186684,0.221156){\color[rgb]{0,0,0}\rotatebox{-11.10000249}{\makebox(0,0)[lb]{\smash{{\small D}}}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/Flowdiagram.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Flowdiagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1764pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.5106576)%
    \put(0,0){\includegraphics[width=\unitlength]{Flowdiagram.pdf}}%
    \put(-0.9173305,0.91270719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Sensor Systems}}}%
    \put(-0.74759856,1.08407259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User}}}%
    \put(-0.18316562,1.10651853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Information Fusion}}}%
    \put(-0.253149,0.90241508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Traffic Information}}}%
    \put(-0.53579384,1.20884772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Driver Assistance
Value added Information}}}%
    \put(0.02680472,0.03618676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Sensor Systems}}}%
    \put(0.19653666,0.20755217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User}}}%
    \put(0.76096966,0.23090524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Information Fusion}}}%
    \put(0.69098628,0.02589466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Complementary Traffic Information}}}%
    \put(0.4104028,0.37561746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Driver Assistance
Value added Information}}}%
    \put(0.74579746,0.45329221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data for commercial 
and societal benefit}}}%
    \put(0.33311067,0.46943446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based Telematics}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/MCC.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MCC.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{720pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.72222222)%
    \put(0,0){\includegraphics[width=\unitlength]{MCC.pdf}}%
    \put(1.39670776,2.84279557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.46899143,2.71771365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.38871243,2.54731353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.3902592,2.36007069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.695747,0.59522755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicular}}}%
    \put(0.39131161,0.63186302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Roadside}}}%
    \put(0.10305494,0.66874826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Central}}}%
    \put(0.10343991,0.62616058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cloud}}}%
    \put(0.39178158,0.58976816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cloudlet}}}%
    \put(0.69709337,0.55286305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cloudlet}}}%
    \put(0.23915593,0.09767642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decreasing communication delay}}}%
    \put(0.29002323,0.02867543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Increasing cloud resources}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/S2Valign.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'S2Valign.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1360pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.32352941)%
    \put(0,0){\includegraphics[width=\unitlength]{S2Valign.pdf}}%
    \put(0.73943352,1.50500942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(0.77770134,1.43878958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(0.7352007,1.34857775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(0.73601957,1.24944919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.44517111,0.29433954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone}}}%
    \put(0.47080545,0.2740343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame}}}%
    \put(0.11012099,0.04622618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle}}}%
    \put(0.11768802,0.02592075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame}}}%
    \put(0.80309096,0.04643021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Navigation}}}%
    \put(0.82401942,0.02612489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame}}}%
    \put(0.62600676,0.28511671){\color[rgb]{0,0,0}\rotatebox{-37.39999923}{\makebox(0,0)[lb]{\smash{{\small Accelerometer measurements of gravity}}}}}%
    \put(0.61475898,0.26938046){\color[rgb]{0,0,0}\rotatebox{-37.39999923}{\makebox(0,0)[lb]{\smash{{\small vector $\Rightarrow$ roll and pitch angles.}}}}}%
    \put(0.57804467,0.22983559){\color[rgb]{0,0,0}\rotatebox{-37.19999891}{\makebox(0,0)[lb]{\smash{{\small Magnetometer measurements of}}}}}%
    \put(0.56685197,0.21406017){\color[rgb]{0,0,0}\rotatebox{-37.19999891}{\makebox(0,0)[lb]{\smash{{\small magnetic north $\Rightarrow$ yaw angle.}}}}}%
    \put(0.27944356,0.05432806){\color[rgb]{0,0,0}\rotatebox{0.03}{\makebox(0,0)[lb]{\smash{{\small Vehicle on horizontal surface $\Rightarrow$ roll and pitch angles $\approx0$.}}}}}%
    \put(0.28078796,0.01782888){\color[rgb]{0,0,0}\rotatebox{0.03}{\makebox(0,0)[lb]{\smash{{\small GNSS measurements of course $\Rightarrow$ yaw angle.} }}}}%
    \put(0.20916787,0.07796809){\color[rgb]{0,0,0}\rotatebox{37.70000055}{\makebox(0,0)[lb]{\smash{{\small Longitudinal accelerations $\Rightarrow$ vehicle}}}}}%
    \put(0.22148284,0.06305224){\color[rgb]{0,0,0}\rotatebox{37.70000055}{\makebox(0,0)[lb]{\smash{{\small forward direction in smartphone frame.}}}}}%
    \put(0.15012924,0.12711708){\color[rgb]{0,0,0}\rotatebox{37.60000039}{\makebox(0,0)[lb]{\smash{{\small Gyroscope measurements during turns}}}}}%
    \put(0.16241816,0.11217976){\color[rgb]{0,0,0}\rotatebox{37.60000039}{\makebox(0,0)[lb]{\smash{{\small $\Rightarrow$ vehicle yaw axis in smartphone frame.}}}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/Tradeoff3.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Tradeoff3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{625.67202148pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.57967749)%
    \put(0,0){\includegraphics[width=\unitlength]{Tradeoff3.pdf}}%
    \put(0.66450425,0.2038717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GNSS}}}%
    \put(0.44889944,0.30365918){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WiFi}}}%
    \put(0.31499154,0.42852929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cellular}}}%
    \put(0.35001681,0.0217139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Energy consumption}}}%
    \put(0.07386234,0.16609295){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Localization error}}}}%
    \put(0.12234396,0.50057612){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$[m]$}}}}%
    \put(0.12416338,0.17316238){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$10$}}}}%
    \put(0.12405354,0.28222277){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$40$}}}}%
    \put(0.12492408,0.38921258){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$400$}}}}%
    \put(0.82975134,0.07373944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[mW]$}}}%
    \put(0.67936889,0.0652897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.48983523,0.06452575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.30700636,0.06452575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.31558618,0.38998425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{positioning}}}%
    \put(0.45169019,0.26559901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{positioning}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/ValidityLifetime3.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ValidityLifetime3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{760pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.60526316)%
    \put(0,0){\includegraphics[width=\unitlength]{ValidityLifetime3.pdf}}%
    \put(0.42114239,0.00186387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Explicit lifetime}}}%
    \put(0.03259168,0.2130831){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Local validity}}}}%
    \put(0.08325494,0.55128706){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$[km]$}}}}%
    \put(0.08475278,0.15834651){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$0.1$}}}}%
    \put(0.08466236,0.31518142){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$1$}}}}%
    \put(0.08537903,0.45700464){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5$}}}}%
    \put(0.78301809,0.05383197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1\,[day]$}}}%
    \put(0.50937169,0.05320311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10\,[min]$}}}%
    \put(0.21800613,0.05320311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$30\,[s]$}}}%
    \put(0.61742901,0.47028223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Road}}}%
    \put(0.61876548,0.42591834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{congestion}}}%
    \put(0.73983565,0.34365792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Work zone}}}%
    \put(0.74117213,0.29929403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{warning}}}%
    \put(0.18710664,0.2376148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Accident}}}%
    \put(0.18844312,0.19325091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{warning}}}%
    \put(0.43642038,0.23600912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Emergency}}}%
    \put(0.43606304,0.19164524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{vehicle warning}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/Venn4.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Venn4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{720pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.61111111)%
    \put(0,0){\includegraphics[width=\unitlength]{Venn4.pdf}}%
    \put(1.39670776,2.84279557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.46899143,2.71771365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.38871243,2.54731353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.3902592,2.36007069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.15920483,0.44381812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(0.21393529,0.34899946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(0.15245187,0.2477087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(0.15449093,0.13856394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based}}}%
    \put(0.15180035,0.10020965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(0.55766658,0.56092395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Estimated market value:}}}%
    \put(0.6051574,0.49230044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{263}}}%
    \put(0.70719998,0.35673377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{138}}}%
    \put(0.81841973,0.25309865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{45}}}%
    \put(0.91996311,0.23111365){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\scalebox{0.75}{[Billion dollars]}}}}}%
    \put(0.78122009,0.11751746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{By 2019}}}}%
    \put(0.63038879,0.11754764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{By 2020}}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/frictionCircle.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'frictionCircle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{640pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.625)%
    \put(0,0){\includegraphics[width=\unitlength]{frictionCircle.pdf}}%
    \put(1.57129623,3.19814502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.65261536,3.05742786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.56230148,2.86572772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.5640416,2.65507953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.49186317,0.59763522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Forward}  }}}%
    \put(0.49197433,0.55535686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small acceleration}}}}%
    \put(0.49214481,0.04232951){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lb]{\smash{{\small Braking}}}}%
    \put(0.70458931,0.24805194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Right}  }}}%
    \put(0.70470047,0.20577358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small cornering}}}}%
    \put(0.0787566,0.24805232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Left}  }}}%
    \put(0.07886774,0.20577396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small cornering}}}}%
    \put(0.50158997,0.33955234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize Lateral acceleration}  }}}%
    \put(0.40100384,0.13666293){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{{\footnotesize Longitudinal acceleration}  }}}}%
    \put(0.90735382,0.05628772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,g$} }}}%
    \put(0.69779854,0.10401309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Water depth} }}}%
    \put(0.69999992,0.05540447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$0\,[mm]$}}}}%
    \put(0.90843689,0.00666309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$0.4\,g$} }}}%
    \put(0.70024948,0.00577976){\color[rgb]{0.14117647,0.10980392,0.10980392}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,[mm]$}}}}%
    \put(0.61726749,0.17170148){\color[rgb]{0,0,0}\rotatebox{-0.29999978}{\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,g$} }}}}%
    \put(0.5028281,0.24041309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$0.4\,g$} }}}%
    \put(0.90625977,0.10353244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small LoA} }}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Smartphone-based Vehicle Telematics/prototype.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prototype.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{544pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.25735294)%
    \put(0,0){\includegraphics[width=\unitlength]{prototype.pdf}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Tradeoff3.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Tradeoff3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{625.67202148pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.57967749)%
    \put(0,0){\includegraphics[width=\unitlength]{Tradeoff3.pdf}}%
    \put(0.66450425,0.2038717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GNSS}}}%
    \put(0.44889944,0.30365918){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WiFi}}}%
    \put(0.31499154,0.42852929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cellular}}}%
    \put(0.35001681,0.0217139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Energy consumption}}}%
    \put(0.07386234,0.16609295){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Localization error}}}}%
    \put(0.12234396,0.50057612){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$[m]$}}}}%
    \put(0.12416338,0.17316238){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$10$}}}}%
    \put(0.12405354,0.28222277){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$40$}}}}%
    \put(0.12492408,0.38921258){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$400$}}}}%
    \put(0.82975134,0.07373944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[mW]$}}}%
    \put(0.67936889,0.0652897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.48983523,0.06452575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.30700636,0.06452575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.31558618,0.38998425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{positioning}}}%
    \put(0.45169019,0.26559901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{positioning}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/ValidityLifetime3.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ValidityLifetime3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{760pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.60526316)%
    \put(0,0){\includegraphics[width=\unitlength]{ValidityLifetime3.pdf}}%
    \put(0.42114239,0.00186387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Explicit lifetime}}}%
    \put(0.03259168,0.2130831){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Local validity}}}}%
    \put(0.08325494,0.55128706){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$[km]$}}}}%
    \put(0.08475278,0.15834651){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$0.1$}}}}%
    \put(0.08466236,0.31518142){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$1$}}}}%
    \put(0.08537903,0.45700464){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5$}}}}%
    \put(0.78301809,0.05383197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1\,[day]$}}}%
    \put(0.50937169,0.05320311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10\,[min]$}}}%
    \put(0.21800613,0.05320311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$30\,[s]$}}}%
    \put(0.61742901,0.47028223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Road}}}%
    \put(0.61876548,0.42591834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{congestion}}}%
    \put(0.73983565,0.34365792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Work zone}}}%
    \put(0.74117213,0.29929403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{warning}}}%
    \put(0.18710664,0.2376148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Accident}}}%
    \put(0.18844312,0.19325091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{warning}}}%
    \put(0.43642038,0.23600912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Emergency}}}%
    \put(0.43606304,0.19164524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{vehicle warning}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/Venn4.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Venn4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{720pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.61111111)%
    \put(0,0){\includegraphics[width=\unitlength]{Venn4.pdf}}%
    \put(1.39670776,2.84279557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.46899143,2.71771365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.38871243,2.54731353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.3902592,2.36007069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.15920483,0.44381812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(0.21393529,0.34899946){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(0.15245187,0.2477087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(0.15449093,0.13856394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based}}}%
    \put(0.15180035,0.10020965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(0.55766658,0.56092395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Estimated market value:}}}%
    \put(0.6051574,0.49230044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{263}}}%
    \put(0.70719998,0.35673377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{138}}}%
    \put(0.81841973,0.25309865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{45}}}%
    \put(0.91996311,0.23111365){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\scalebox{0.75}{[Billion dollars]}}}}}%
    \put(0.78122009,0.11751746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{By 2019}}}}%
    \put(0.63038879,0.11754764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{By 2020}}}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/frictionCircle.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'frictionCircle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{640pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.625)%
    \put(0,0){\includegraphics[width=\unitlength]{frictionCircle.pdf}}%
    \put(1.57129623,3.19814502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Internet of Things}}}%
    \put(1.65261536,3.05742786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Telematics}}}%
    \put(1.56230148,2.86572772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Vehicle Telematics}}}%
    \put(1.5640416,2.65507953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Smartphone-based
Vehicle Telematics}}}%
    \put(0.49186317,0.59763522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Forward}  }}}%
    \put(0.49197433,0.55535686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small acceleration}}}}%
    \put(0.49214481,0.04232951){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lb]{\smash{{\small Braking}}}}%
    \put(0.70458931,0.24805194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Right}  }}}%
    \put(0.70470047,0.20577358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small cornering}}}}%
    \put(0.0787566,0.24805232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Left}  }}}%
    \put(0.07886774,0.20577396){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small cornering}}}}%
    \put(0.50158997,0.33955234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize Lateral acceleration}  }}}%
    \put(0.40100384,0.13666293){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{{\footnotesize Longitudinal acceleration}  }}}}%
    \put(0.90735382,0.05628772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,g$} }}}%
    \put(0.69779854,0.10401309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Water depth} }}}%
    \put(0.69999992,0.05540447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$0\,[mm]$}}}}%
    \put(0.90843689,0.00666309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$0.4\,g$} }}}%
    \put(0.70024948,0.00577976){\color[rgb]{0.14117647,0.10980392,0.10980392}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,[mm]$}}}}%
    \put(0.61726749,0.17170148){\color[rgb]{0,0,0}\rotatebox{-0.29999978}{\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$1\,g$} }}}}%
    \put(0.5028281,0.24041309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.85}{$0.4\,g$} }}}%
    \put(0.90625977,0.10353244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small LoA} }}}%
  \end{picture}%
\endgroup


==> Smartphone-based Vehicle Telematics/prototype.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prototype.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{544pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.25735294)%
    \put(0,0){\includegraphics[width=\unitlength]{prototype.pdf}}%
  \end{picture}%
\endgroup

